Architecture Classification for Extrasolar Planetary Systems

This paper presents a classification framework for the architectures of planetary systems based on a complete survey of the confirmed exoplanet population. With nearly 6000 confirmed exoplanets discovered, including more than 300 multiplanet systems with three or more planets, the current observational sample has reached the point where it is both feasible and useful to build a classification system that divides the observed population into meaningful categories. This framework provides a criterion to split planetary systems into inner and outer regimes, and then further divides inner systems into dynamical classes. The resulting categories include "peas-in-a-pod systems" with uniformly small planets and "warm Jupiter systems" with a mix of large and small planets, as well as "closely-spaced systems" and "gapped systems," with further subdivisions based on the locations of gaps and other features. These categories can classify nearly all of the confirmed systems with three or more planets with minimal ambiguity. We qualitatively examine the relative prevalence of each type of system, subject to observational selection effects, as well as other notable features such as the presence of hot Jupiters. A small number of outlier systems are also discussed. Potential additional classes of systems yet to be discovered are proposed.

==> notes.txt <==

%FRED: field is a tpoint where # of systems is enough to start classifying. # systems != ! planets, the number of planets has been enough for a while, but the number of systems just got there. 
% NOW IS THE TIME - 500 is enough to do it
% Alex: existing work (4 classes paper) used pop syn, but we're going to do it for real systems for the first time

% purpose of making these plots is to present current data set in uniform way and allow new conclusions about what is missing / should be studied / what it means / etc

% The heritage of papers from e.g. Weiss and Fulton talk about individual planets and specific subpopulations such as ''peas in a pod'', but don't say much about the population as a whole.

% fred: quantify the set of planetary systems so we can quantify what is typical and what is an outlier. 
% fred: what is typical? what is atypical? - our SS is one of many possibilities, etc


% Fred: the ice line is more constant than it looks with respect to stellar spectral type because the stars are more similar in pre-Main Sequence luminosity.

% Definition of inner-outer divide:
% --Period ratio >5
% outer planet of the pair is a Jupiter
% outer planet of the pair has a period >90 days (empirical)
% OR all planets if innermost planet is a Jupiter at >90 days
% (all known systems with 3+ planets and innermost at >90 days are all-Jupiter systems)
% future-proofing: a Jupiter-only system could have a small, interior planet discovered
% based on both dynamics and statistics of "warm" vs. "cold" Jupiters, the new planet is likely to have a large period gap (although there are exceptions with Jupiters at >90 days with no large gap)
% systems with a detected inner-outer gap could have a Mars detected in the gap, but this also seems unlikely
% if the outer planet of the pair is <90 days, it maps better to the "warm Jupiter systems"
% no known >5 period gaps have an inside Jupiter and an outside non-Jupiter

% some systems can be interpreted in different ways that make them unusual or not. For example, HD 191939 looks fairly normal when compared with systems with warm Jupiters, but unusual when compared with systems with cold Jupiters.

% most common architecture, coming in at 80% - peas in a pod! *studies suggest 30% or so of ALL systems are peas in a pod. which leaves a lot of systems that we don't know about..
% next category is XXX
% beyond that, things are rare at the 10% level. 


%% HABITABILITY 
%Alex's point: the habitable architechture (where habitable planets are going to be around mdwarfs) is peas in a pod, BUT that is not the case around larger stars. (maybe dynamically mixed systems are the ones hosting planets around sun-like stars, for example?)
